Towards Interfacing Dark-Field X-ray Microscopy to Dislocation Dynamics Modeling

Deformation gradient tensor fields are reconstructed in three dimensions (mapping all 9 tensor components) using synthetic Dark-Field X-ray Microscopy data. Owing to the unique properties of the microscope, our results imply that the evolution of deformation fields can now be imaged non-destructively, in situ, and within deeply embedded crystalline elements. The derived regression framework and sampling scheme operate under the kinematic diffraction approximation and are well-suited for studying microstructure evolution during plastic deformation. We derive the deformation conditions under which diffraction vectors extracted from DFXM images can be uniquely associated to the deformation gradient tensor field of the sample. The analysis concludes that the deformation gradient tensor field must vary linearly over line segments defined by the X-ray beam width and the diffracted ray path. The proposed algorithms are validated against numerical simulations for realistic noise levels. Reconstructions of a simulated single straight-edge dislocation show that the Burgers vector components can be recovered with an error of <2%. The mean absolute error of the reconstructed elastic distortion field was found to be <10^-6. By taking the curl of the elastic distortion field, local dislocation densities are derived, yielding a reconstructed dislocation core position with sub-pixel accuracy. The significance of directly measuring the elastic distortion and the dislocation density tensor fields is discussed in the context of continuum theory of dislocations. Such measurements can also be interfaced with continuum dislocation dynamics by providing data that can guide the development and validation, thus extending the relevant models to finite strain regimes.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. 'preprint' option has been modified to remove the line
   'Preprint submitted to Elsevier' in the footer of the PDF.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



